CrowdStrike Channel File 291: An Engineering Analysis of a Global Endpoint Outage

On July 19, 2024, a CrowdStrike Falcon content update caused Windows systems to crash, affecting about 8.5 million devices according to a Microsoft estimate. The immediate defect was an inconsistency between a detection template that declared 21 inputs and sensor code that supplied 20. A new matching criterion exposed an unchecked array access in the kernel-mode content interpreter. This article reconstructs the incident from vendor technical reports, Microsoft's crash analysis and recovery guidance, congressional records, and operational impact reports. It distinguishes documented findings from engineering inferences and examines how interface validation, test selection, deployment policy, and recovery dependencies interacted. Four assurance gaps were consequential: validation against a definition the consumer did not meet, tests that avoided the missing input, distribution without health-gated promotion, and recovery paths requiring connectivity that some crashing hosts could not maintain. Recommended controls separate defect prevention, exposure containment, and service restoration, with verification criteria, release-cadence constraints, and operational tradeoffs. The case shows why configuration consumed by privileged software requires lifecycle assurance comparable to code, and why release reversion, endpoint recovery, and service restoration must be assessed separately.

==> img/label_regions.json <==
{
  "fishbone_diagram.png" : {
    "sha256" : "c40dafea79813e2c4b513747c6292aefcef25a02aaec3756d208835b9bf60ade",
    "words" : [
      {
        "box" : [
          210.47013945401659,
          23.695456597843076,
          303.20427794278612,
          62.091776940860626
        ],
        "text" : "People"
      },
      {
        "box" : [
          59.348838007727338,
          102,
          119.74999920157499,
          129
        ],
        "text" : "Threat"
      },
      {
        "box" : [
          123.125,
          102,
          197.37499999999997,
          129
        ],
        "text" : "analysts"
      },
      {
        "box" : [
          200.75,
          102,
          234.49999999999997,
          129
        ],
        "text" : "had"
      },
      {
        "box" : [
          237.87500020192232,
          102,
          263.99999638722505,
          129
        ],
        "text" : "no"
      },
      {
        "box" : [
          16.372094895358387,
          126.63829826289665,
          88.000001694674793,
          151.14893554622191
        ],
        "text" : "runtime"
      },
      {
        "box" : [
          91,
          127.00000000000003,
          178.00000000000003,
          151.00000000000003
        ],
        "text" : "validation"
      },
      {
        "box" : [
          181.00000141942223,
          126.63829826289665,
          266.04651020848473,
          151.14893554622191
        ],
        "text" : "feedback"
      },
      {
        "box" : [
          53.209303857498334,
          192,
          140.49999904792801,
          216.99999999999994
        ],
        "text" : "Engineers"
      },
      {
        "box" : [
          143.625,
          192,
          209.25,
          216.99999999999994
        ],
        "text" : "trusted"
      },
      {
        "box" : [
          212.37500049536669,
          192,
          294.69767047827685,
          216.99999999999994
        ],
        "text" : "wildcard-"
      },
      {
        "box" : [
          73.674420231770625,
          220.59574519995243,
          111.50000082869445,
          241.02127658728159
        ],
        "text" : "only"
      },
      {
        "box" : [
          114,
          221.00000000000006,
          219,
          240.99999999999994
        ],
        "text" : "deployment"
      },
      {
        "box" : [
          221.49999928912268,
          220.59574519995243,
          292.65116048297034,
          241.02127658728159
        ],
        "text" : "success"
      },
      {
        "box" : [
          96.186046903891821,
          243.0000004464008,
          116.00000030355002,
          263.48936125572686
        ],
        "text" : "as"
      },
      {
        "box" : [
          118.5,
          243,
          168.5,
          263.00000000000006
        ],
        "text" : "proof"
      },
      {
        "box" : [
          171,
          243,
          191,
          263.00000000000006
        ],
        "text" : "of"
      },
      {
        "box" : [
          193.499999563855,
          243.0000004464008,
          298.79069475428469,
          263.48936125572686
        ],
        "text" : "correctness"
      },
      {
        "box" : [
          139.1627923726727,
          303.99999999999994,
          164.37500016686215,
          333
        ],
        "text" : "No"
      },
      {
        "box" : [
          168,
          303.99999999999994,
          229.625,
          333
        ],
        "text" : "tooling"
      },
      {
        "box" : [
          233.25,
          303.99999999999994,
          313,
          333
        ],
        "text" : "surfaced"
      },
      {
        "box" : [
          316.6249998093412,
          303.99999999999994,
          347.90697460182167,
          333
        ],
        "text" : "the"
      },
      {
        "box" : [
          79.813955351363774,
          328.85106442784104,
          157.9999981370083,
          353.36170171116612
        ],
        "text" : "21-vs-20"
      },
      {
        "box" : [
          161,
          329.00000000000006,
          260,
          353.00000000000006
        ],
        "text" : "field-count"
      },
      {
        "box" : [
          262.99999848785535,
          328.85106442784104,
          351.99999848785535,
          353.36170171116612
        ],
        "text" : "mismatch"
      },
      {
        "box" : [
          180.09302464096905,
          433,
          230.62499943344952,
          460
        ],
        "text" : "Rapid"
      },
      {
        "box" : [
          234,
          433,
          321.75,
          460
        ],
        "text" : "Response"
      },
      {
        "box" : [
          325.125,
          433,
          396,
          460
        ],
        "text" : "Content"
      },
      {
        "box" : [
          399.374999338929,
          433,
          464.55813532525713,
          460
        ],
        "text" : "treated"
      },
      {
        "box" : [
          200.55814219027999,
          457.53191593033944,
          221.99999857455737,
          486.12765910966067
        ],
        "text" : "as"
      },
      {
        "box" : [
          225.49999833106995,
          458,
          281.49999451637268,
          486
        ],
        "text" : "config"
      },
      {
        "box" : [
          284.99999463558197,
          458,
          330.4999908208847,
          486
        ],
        "text" : "data,"
      },
      {
        "box" : [
          333.99999094009399,
          458,
          361.99998903274542,
          486
        ],
        "text" : "not"
      },
      {
        "box" : [
          365.49998891353607,
          458,
          417.99998509883881,
          486
        ],
        "text" : "ring-0"
      },
      {
        "box" : [
          421.49998570710466,
          457.53191593033944,
          470.69767094880388,
          486.12765910966067
        ],
        "text" : "logic"
      },
      {
        "box" : [
          124.8372152024896,
          496,
          149.99999977890562,
          521
        ],
        "text" : "No"
      },
      {
        "box" : [
          153.125,
          496,
          250,
          521
        ],
        "text" : "end-to-end"
      },
      {
        "box" : [
          253.125,
          496,
          290.625,
          521
        ],
        "text" : "RRC"
      },
      {
        "box" : [
          293.75,
          496,
          353.125,
          521
        ],
        "text" : "testing"
      },
      {
        "box" : [
          356.24999999999994,
          496,
          375,
          521
        ],
        "text" : "in"
      },
      {
        "box" : [
          378.12499823980971,
          496,
          450.23255744391128,
          521
        ],
        "text" : "Content"
      },
      {
        "box" : [
          182.13953444015146,
          520.85106437791183,
          281.00000044356943,
          545.36170166123702
        ],
        "text" : "Interpreter"
      },
      {
        "box" : [
          284,
          521,
          341,
          545
        ],
        "text" : "before"
      },
      {
        "box" : [
          344.00000060148375,
          520.85106437791183,
          450.23255217619078,
          545.36170166123702
        ],
        "text" : "deployment"
      },
      {
        "box" : [
          126.88372606619907,
          559.65957490727351,
          153.99999994620396,
          584.1702121905987
        ],
        "text" : "No"
      },
      {
        "box" : [
          157,
          560,
          268,
          584
        ],
        "text" : "per-instance"
      },
      {
        "box" : [
          271,
          560,
          364,
          584
        ],
        "text" : "regression"
      },
      {
        "box" : [
          366.99999813700833,
          559.65957490727351,
          431.8139553513638,
          584.1702121905987
        ],
        "text" : "testing"
      },
      {
        "box" : [
          128.93023277992427,
          597.99999993831966,
          155.99999977821528,
          625.02127641231868
        ],
        "text" : "No"
      },
      {
        "box" : [
          159.375,
          598,
          220.125,
          625
        ],
        "text" : "staged"
      },
      {
        "box" : [
          223.49999999999997,
          598,
          334.875,
          625
        ],
        "text" : "deployment,"
      },
      {
        "box" : [
          338.2499999361296,
          597.99999993831966,
          397.02325051596358,
          625.02127641231868
        ],
        "text" : "canary"
      },
      {
        "box" : [
          190.3255814566015,
          622.97872368640469,
          244.00000085967764,
          650.00000016040372
        ],
        "text" : "rings,"
      },
      {
        "box" : [
          247.375,
          623,
          264.25,
          650
        ],
        "text" : "or"
      },
      {
        "box" : [
          267.625,
          623,
          335.125,
          650
        ],
        "text" : "bake-in"
      },
      {
        "box" : [
          338.4999994476957,
          622.97872368640469,
          397.02325384222695,
          650.00000016040372
        ],
        "text" : "period"
      },
      {
        "box" : [
          114.60465794481078,
          659.74468120514587,
          138.99999981797973,
          684.25531848847106
        ],
        "text" : "No"
      },
      {
        "box" : [
          142,
          660,
          238,
          684
        ],
        "text" : "automated"
      },
      {
        "box" : [
          241,
          660,
          313,
          684
        ],
        "text" : "rollback"
      },
      {
        "box" : [
          315.99999937900276,
          659.74468120514587,
          378.60465178378792,
          684.25531848847106
        ],
        "text" : "trigger"
      },
      {
        "box" : [
          180.09302702720146,
          682,
          200.24999991233329,
          709
        ],
        "text" : "or"
      },
      {
        "box" : [
          203.625,
          682,
          288,
          709
        ],
        "text" : "telemetry"
      },
      {
        "box" : [
          291.37500165148708,
          682,
          376.55813763781521,
          709
        ],
        "text" : "threshold"
      },
      {
        "box" : [
          337.58472520402512,
          726.80035174837849,
          440.08969193986491,
          754.05071223727009
        ],
        "text" : "Process"
      },
      {
        "box" : [
          452.27906937146577,
          24.51063821428599,
          600.5000013783017,
          61.276595092948128
        ],
        "text" : "Technology"
      },
      {
        "box" : [
          605,
          25.000000000000028,
          654.5,
          61.000000000000028
        ],
        "text" : "and"
      },
      {
        "box" : [
          658.99999950264998,
          24.51063821428599,
          728.55813548897811,
          61.276595092948128
        ],
        "text" : "Tools"
      },
      {
        "box" : [
          994.52190322648278,
          26.073411013224359,
          1158.4083320594905,
          55.62871649418139
        ],
        "text" : "Environment"
      },
      {
        "box" : [
          347.90697672200758,
          85.787234626422503,
          375.00000002217848,
          110.29787190974767
        ],
        "text" : "No"
      },
      {
        "box" : [
          378.00000000000006,
          85.999999999999972,
          438,
          109.99999999999997
        ],
        "text" : "shared"
      },
      {
        "box" : [
          441,
          85.999999999999972,
          479.99999999999994,
          109.99999999999997
        ],
        "text" : "type"
      },
      {
        "box" : [
          483,
          85.999999999999972,
          549,
          109.99999999999997
        ],
        "text" : "system"
      },
      {
        "box" : [
          552.00000094664233,
          85.787234626422503,
          636.46511172545092,
          110.29787190974767
        ],
        "text" : "enforcing"
      },
      {
        "box" : [
          401.11628080683931,
          109.99999999999997,
          485.37500120478859,
          135
        ],
        "text" : "Template"
      },
      {
        "box" : [
          488.5,
          109.99999999999997,
          529.125,
          135
        ],
        "text" : "Type"
      },
      {
        "box" : [
          532.25,
          109.99999999999997,
          572.875,
          135
        ],
        "text" : "field"
      },
      {
        "box" : [
          576.0000008427819,
          109.99999999999997,
          636.46511543628776,
          135
        ],
        "text" : "counts"
      },
      {
        "box" : [
          392.93023793610996,
          145.00000000000003,
          464.87500111970371,
          169.99999999999997
        ],
        "text" : "Content"
      },
      {
        "box" : [
          468,
          145.00000000000003,
          546.125,
          169.99999999999997
        ],
        "text" : "Validator"
      },
      {
        "box" : [
          549.25,
          145.00000000000003,
          627.375,
          169.99999999999997
        ],
        "text" : "operated"
      },
      {
        "box" : [
          630.49999980039377,
          145.00000000000003,
          652.83720950193185,
          169.99999999999997
        ],
        "text" : "at"
      },
      {
        "box" : [
          444.09302470918612,
          169.53191560514588,
          500.99999950166659,
          194.04255288847105
        ],
        "text" : "wrong"
      },
      {
        "box" : [
          504,
          169.99999999999997,
          603,
          194.00000000000006
        ],
        "text" : "abstraction"
      },
      {
        "box" : [
          605.99999999703323,
          169.53191560514588,
          650.79069518746292,
          194.04255288847105
        ],
        "text" : "level"
      },
      {
        "box" : [
          386.79069648358694,
          192,
          471.37500129315725,
          219
        ],
        "text" : "(checked"
      },
      {
        "box" : [
          474.75,
          192,
          549,
          219
        ],
        "text" : "schema,"
      },
      {
        "box" : [
          552.375,
          192,
          579.375,
          219
        ],
        "text" : "not"
      },
      {
        "box" : [
          582.75000114766431,
          192,
          661.02324791280103,
          219
        ],
        "text" : "runtime)"
      },
      {
        "box" : [
          423.62791255920592,
          228.76595780818548,
          495.99999813049499,
          253.27659509151056
        ],
        "text" : "Content"
      },
      {
        "box" : [
          499.00000000000006,
          228.99999999999994,
          577,
          252.99999999999994
        ],
        "text" : "Validator"
      },
      {
        "box" : [
          580,
          228.99999999999994,
          616,
          252.99999999999994
        ],
        "text" : "bug"
      },
      {
        "box" : [
          619.00000106456673,
          228.76595780818548,
          683.53488265636361,
          253.27659509151056
        ],
        "text" : "passed"
      },
      {
        "box" : [
          421.09493781862648,
          247.49298603628131,
          519.33028938112648,
          276.5301926860617
        ],
        "text" : "malformed"
      },
      {
        "box" : [
          521.80457237096266,
          250.49329945055257,
          603.79280021520094,
          278.90137669054269
        ],
        "text" : "Template"
      },
      {
        "box" : [
          606.26275701909208,
          253.00969141146328,
          684.08510656743192,
          281.43873613497414
        ],
        "text" : "Instance"
      },
      {
        "box" : [
          429.7674462210984,
          285.95744697402529,
          456.99999970315406,
          312.99999992202328
        ],
        "text" : "No"
      },
      {
        "box" : [
          460.375,
          285.99999999999994,
          507.625,
          312.99999999999994
        ],
        "text" : "array"
      },
      {
        "box" : [
          511,
          285.99999999999994,
          561.625,
          312.99999999999994
        ],
        "text" : "range"
      },
      {
        "box" : [
          565,
          285.99999999999994,
          615.625,
          312.99999999999994
        ],
        "text" : "check"
      },
      {
        "box" : [
          619,
          285.99999999999994,
          639.25,
          312.99999999999994
        ],
        "text" : "in"
      },
      {
        "box" : [
          642.62499946771663,
          285.95744697402529,
          714.2325586718182,
          312.99999992202328
        ],
        "text" : "Content"
      },
      {
        "box" : [
          450.23255995088795,
          309.99999972895796,
          547.87500074678633,
          337.02127620295704
        ],
        "text" : "Interpreter"
      },
      {
        "box" : [
          551.25,
          309.99999999999994,
          598.5,
          336.99999999999994
        ],
        "text" : "(only"
      },
      {
        "box" : [
          601.875,
          309.99999999999994,
          649.125,
          336.99999999999994
        ],
        "text" : "NULL"
      },
      {
        "box" : [
          652.49999986764294,
          309.99999972895796,
          712.18604265328736,
          337.02127620295704
        ],
        "text" : "check)"
      },
      {
        "box" : [
          478.88372388120695,
          345,
          536.37499966856046,
          372
        ],
        "text" : "C\/Ct+"
      },
      {
        "box" : [
          539.75,
          345,
          678.125,
          372
        ],
        "text" : "memory-unsafe"
      },
      {
        "box" : [
          681.49999918834396,
          345,
          726.51162638560959,
          372
        ],
        "text" : "code"
      },
      {
        "box" : [
          579.16279049806815,
          369.70212810637895,
          601.00000019960623,
          392.1702124417061
        ],
        "text" : "in"
      },
      {
        "box" : [
          603.75,
          369.99999999999994,
          658.75,
          392
        ],
        "text" : "kernel"
      },
      {
        "box" : [
          661.50000167928147,
          369.70212810637895,
          730.60464645467198,
          392.1702124417061
        ],
        "text" : "context"
      },
      {
        "box" : [
          798.13954071066269,
          91.91489402297475,
          880.49999908468612,
          114.38297835830187
        ],
        "text" : "Windows"
      },
      {
        "box" : [
          883.25,
          91.999999999999972,
          976.75,
          114
        ],
        "text" : "monolithic"
      },
      {
        "box" : [
          979.49999911286113,
          91.91489402297475,
          1043.7209311196971,
          114.38297835830187
        ],
        "text" : "kernel:"
      },
      {
        "box" : [
          774.40000064373021,
          111,
          837.74999530315404,
          141
        ],
        "text" : "ring-0,"
      },
      {
        "box" : [
          841.49999606609344,
          111,
          860.2499941587447,
          141
        ],
        "text" : "no"
      },
      {
        "box" : [
          863.99999451637257,
          111,
          916.49999070167542,
          141
        ],
        "text" : "driver"
      },
      {
        "box" : [
          920.24999129772164,
          111,
          961.49998748302448,
          141
        ],
        "text" : "fault"
      },
      {
        "box" : [
          965.2499880321036,
          111,
          1044.2666658885489,
          141
        ],
        "text" : "isolation"
      },
      {
        "box" : [
          775.62790870430945,
          157.00000000000003,
          885.25000190499304,
          180
        ],
        "text" : "CrowdStrike"
      },
      {
        "box" : [
          888.125,
          157.00000000000003,
          971.5,
          180
        ],
        "text" : "dominant"
      },
      {
        "box" : [
          974.37499911850091,
          157.00000000000003,
          1037.5813933140576,
          180
        ],
        "text" : "market"
      },
      {
        "box" : [
          785.86046735785499,
          181.7872344331094,
          861.00000135443725,
          206.29787171643466
        ],
        "text" : "position"
      },
      {
        "box" : [
          864,
          181.99999999999997,
          942,
          206.00000000000006
        ],
        "text" : "(~29,000"
      },
      {
        "box" : [
          944.99999866929147,
          181.7872344331094,
          1037.5813966795454,
          206.29787171643466
        ],
        "text" : "enterprise"
      },
      {
        "box" : [
          775.62790842291406,
          204,
          873.87500162359765,
          231
        ],
        "text" : "customers,"
      },
      {
        "box" : [
          877.25,
          204,
          924.5,
          231
        ],
        "text" : "~300"
      },
      {
        "box" : [
          927.87500000000011,
          204,
          995.375,
          231
        ],
        "text" : "Fortune"
      },
      {
        "box" : [
          998.75000038255473,
          204,
          1041.6744159709338,
          231
        ],
        "text" : "500)"
      },
      {
        "box" : [
          761.30233048017294,
          245.00000000000006,
          801.62500046308298,
          270
        ],
        "text" : "High"
      },
      {
        "box" : [
          804.75,
          245.00000000000006,
          926.625,
          270
        ],
        "text" : "concentration"
      },
      {
        "box" : [
          929.74999999999989,
          245.00000000000006,
          948.50000000000011,
          270
        ],
        "text" : "in"
      },
      {
        "box" : [
          951.62500062099718,
          245.00000000000006,
          1029.3953482162119,
          270
        ],
        "text" : "aviation,"
      },
      {
        "box" : [
          736.7441873664045,
          269.61702217114691,
          837.74999333564278,
          296.17021240247021
        ],
        "text" : "healthcare,"
      },
      {
        "box" : [
          840.99999308586121,
          270,
          873.49998927116394,
          296.00000000000006
        ],
        "text" : "and"
      },
      {
        "box" : [
          876.74999070167542,
          270,
          954.74998307228088,
          296.00000000000006
        ],
        "text" : "financial"
      },
      {
        "box" : [
          957.99998196533215,
          269.61702217114691,
          1033.4883700268556,
          296.17021240247021
        ],
        "text" : "services"
      },
      {
        "box" : [
          820.60371244135854,
          310.16600835647711,
          892.1988662499524,
          336.97651136245855
        ],
        "text" : "Globally"
      },
      {
        "box" : [
          895.35321937859294,
          310.43519495718624,
          988.51256691277263,
          337.32335375540407
        ],
        "text" : "correlated"
      },
      {
        "box" : [
          867.72092966629316,
          334.97872346378233,
          988.46511606766035,
          355.40425485111132
        ],
        "text" : "simultaneous"
      },
      {
        "box" : [
          806.32558396767104,
          357,
          910.62499955604994,
          384
        ],
        "text" : "deployment"
      },
      {
        "box" : [
          914.00000097613815,
          357,
          992.55813696246616,
          384
        ],
        "text" : "footprint"
      },
      {
        "box" : [
          679.44186422743394,
          439,
          765.25000021376206,
          462
        ],
        "text" : "Structural"
      },
      {
        "box" : [
          768.125,
          439,
          848.62499999999989,
          462
        ],
        "text" : "incentive"
      },
      {
        "box" : [
          851.5,
          439,
          871.625,
          462
        ],
        "text" : "to"
      },
      {
        "box" : [
          874.50000053228337,
          439,
          957.7674413281818,
          462
        ],
        "text" : "minimize"
      },
      {
        "box" : [
          621.86667826404255,
          457,
          704.49999430408161,
          487
        ],
        "text" : "validation"
      },
      {
        "box" : [
          708.24999618530262,
          457,
          775.7499885559082,
          487
        ],
        "text" : "latency"
      },
      {
        "box" : [
          779.49999094009399,
          457,
          869.49998331069946,
          487
        ],
        "text" : "(detection"
      },
      {
        "box" : [
          873.24998260339112,
          457,
          956.26666808923073,
          487
        ],
        "text" : "currency)"
      },
      {
        "box" : [
          638.51163309867889,
          510.63829816944485,
          759.2499906426242,
          537.19148840076809
        ],
        "text" : "Simultaneous"
      },
      {
        "box" : [
          762.4999908208847,
          511,
          817.74998700618755,
          537
        ],
        "text" : "global"
      },
      {
        "box" : [
          820.9999865449488,
          510.63829816944485,
          927.06976498733172,
          537.19148840076809
        ],
        "text" : "deployment"
      },
      {
        "box" : [
          624.18605339951932,
          537,
          661.499999169783,
          562
        ],
        "text" : "was"
      },
      {
        "box" : [
          664.625,
          537,
          745.875,
          562
        ],
        "text" : "standard"
      },
      {
        "box" : [
          749,
          537,
          833.375,
          562
        ],
        "text" : "operating"
      },
      {
        "box" : [
          836.49999831443608,
          537,
          927.06976912742437,
          562
        ],
        "text" : "procedure"
      },
      {
        "box" : [
          622.13953444015146,
          582,
          649.00000044356943,
          609
        ],
        "text" : "No"
      },
      {
        "box" : [
          652.375,
          582,
          851.5,
          609
        ],
        "text" : "customer-configurable"
      },
      {
        "box" : [
          854.87499975700212,
          582,
          904.55813574333024,
          609
        ],
        "text" : "delay"
      },
      {
        "box" : [
          585.3023252958476,
          606.63829858646614,
          653.24999527875775,
          633.19148881778938
        ],
        "text" : "window"
      },
      {
        "box" : [
          656.49999463558197,
          607,
          685.74999272823334,
          633
        ],
        "text" : "for"
      },
      {
        "box" : [
          688.99999237060547,
          607,
          740.99998855590809,
          633
        ],
        "text" : "Rapid"
      },
      {
        "box" : [
          744.24998891353619,
          607,
          831.99998128414165,
          633
        ],
        "text" : "Response"
      },
      {
        "box" : [
          835.24997989297367,
          606.63829858646614,
          906.60464755654789,
          633.19148881778938
        ],
        "text" : "Content"
      },
      {
        "box" : [
          642.60465178378786,
          653.61702186557136,
          705.99999937900259,
          678.12765914889656
        ],
        "text" : "Update"
      },
      {
        "box" : [
          709,
          654,
          778.00000000000011,
          678
        ],
        "text" : "velocity"
      },
      {
        "box" : [
          781,
          654,
          847,
          678
        ],
        "text" : "treated"
      },
      {
        "box" : [
          850.00000010489521,
          653.61702186557136,
          873.86046038626728,
          678.12765914889656
        ],
        "text" : "as"
      },
      {
        "box" : [
          645.97057923506509,
          676.81540125249842,
          750.99722871016274,
          707.98380869268397
        ],
        "text" : "competitive"
      },
      {
        "box" : [
          753.12794631634256,
          671.68122236939121,
          874.45633071575662,
          703.5275530120914
        ],
        "text" : "differentiator"
      },
      {
        "box" : [
          530.04651519992626,
          714.89361707820672,
          599.74999878146923,
          733.27659551753777
        ],
        "text" : "Incentive"
      },
      {
        "box" : [
          602.00000017742786,
          714.89361707820672,
          671.25581377606068,
          733.27659551753777
        ],
        "text" : "structure"
      },
      {
        "box" : [
          482.97674567343211,
          733,
          569.25000006796336,
          756
        ],
        "text" : "suppressed"
      },
      {
        "box" : [
          572.125,
          733,
          632.5,
          756
        ],
        "text" : "process"
      },
      {
        "box" : [
          635.37499831500702,
          733,
          720.37209151569061,
          756
        ],
        "text" : "investment"
      },
      {
        "box" : [
          808.33775545989351,
          722.91667203431325,
          965.98782565032309,
          759.97694425111013
        ],
        "text" : "Organization"
      },
      {
        "box" : [
          1199.2558141444326,
          159,
          1252.1250005457998,
          184.00000000000003
        ],
        "text" : "Ring-0"
      },
      {
        "box" : [
          1255.2499990382348,
          159,
          1358.883719436184,
          184.00000000000003
        ],
        "text" : "architecture"
      },
      {
        "box" : [
          1195.1627950576958,
          181.78723418378223,
          1279.999999037188,
          202.21276557111139
        ],
        "text" : "converted"
      },
      {
        "box" : [
          1282.5,
          181.99999999999997,
          1322.5,
          201.99999999999994
        ],
        "text" : "OOB"
      },
      {
        "box" : [
          1325.000000709711,
          181.78723418378223,
          1365.0232551042423,
          202.21276557111139
        ],
        "text" : "read"
      },
      {
        "box" : [
          1178.7906983397729,
          204,
          1215.749999334646,
          225
        ],
        "text" : "into"
      },
      {
        "box" : [
          1218.375,
          204,
          1336.5,
          225
        ],
        "text" : "unrecoverable"
      },
      {
        "box" : [
          1339.1250001201252,
          204,
          1375.2558099040607,
          225
        ],
        "text" : "halt"
      },
      {
        "box" : [
          1086.6976803315474,
          365.61702231331816,
          1156.9999950898482,
          394.21276549263939
        ],
        "text" : "Effect:"
      },
      {
        "box" : [
          1160.4999947547913,
          366,
          1223.499990940094,
          394
        ],
        "text" : "BSOD"
      },
      {
        "box" : [
          1226.9999910593033,
          366,
          1265.499987244606,
          394
        ],
        "text" : "and"
      },
      {
        "box" : [
          1268.9999877214432,
          366,
          1321.4999839067459,
          394
        ],
        "text" : "Boot"
      },
      {
        "box" : [
          1324.99998393341,
          365.61702231331816,
          1377.3023253945917,
          394.21276549263939
        ],
        "text" : "Loop"
      },
      {
        "box" : [
          1086.6976778061521,
          396,
          1119.6250001938474,
          425
        ],
        "text" : "8.5"
      },
      {
        "box" : [
          1123.25,
          396,
          1188.5,
          425
        ],
        "text" : "Million"
      },
      {
        "box" : [
          1192.125,
          396,
          1279.125,
          425
        ],
        "text" : "Windows"
      },
      {
        "box" : [
          1282.7500011488305,
          396,
          1379.3488323255883,
          425
        ],
        "text" : "Endpoints"
      },
      {
        "box" : [
          1105.1162803243742,
          426.89361699709059,
          1146.9999969076262,
          455.48936208376051
        ],
        "text" : "July"
      },
      {
        "box" : [
          1150.4999967813492,
          427,
          1181.9999948740005,
          455
        ],
        "text" : "19,"
      },
      {
        "box" : [
          1185.4999947547913,
          427,
          1234.499990940094,
          455
        ],
        "text" : "2024"
      },
      {
        "box" : [
          1237.999990940094,
          427,
          1255.4999897480011,
          455
        ],
        "text" : "-"
      },
      {
        "box" : [
          1258.9999895095825,
          427,
          1314.9999856948853,
          455
        ],
        "text" : "04:09"
      },
      {
        "box" : [
          1318.4999856971936,
          426.89361699709059,
          1360.9302301429943,
          455.48936208376051
        ],
        "text" : "UTC"
      }
    ]
  },
  "system_architecture_diagram.png" : {
    "sha256" : "269930b582dc3d2eb86e959d61d01bf9c3679634b6969e8722a43daed628dbe0",
    "words" : [
      {
        "box" : [
          84.00000287401528,
          52,
          142.49999905931801,
          69.999999999999943
        ],
        "text" : "Content"
      },
      {
        "box" : [
          144.75,
          52,
          200,
          69.999999999999943
        ],
        "text" : "Authors"
      },
      {
        "box" : [
          70.000001059999988,
          180.00000000000009,
          139.75000105999999,
          198.00000000000003
        ],
        "text" : "Template"
      },
      {
        "box" : [
          141.99999964,
          180.00000000000009,
          211.99999964,
          198.00000000000003
        ],
        "text" : "Instances"
      },
      {
        "box" : [
          456.00000112500004,
          11.999999999999964,
          548.25000112500004,
          30.000000000000064
        ],
        "text" : "CrowdStrike"
      },
      {
        "box" : [
          550.49999894999996,
          11.999999999999964,
          629.99999894999996,
          30.000000000000064
        ],
        "text" : "Cloud-Side"
      },
      {
        "box" : [
          496.00000081666667,
          35.999999933333363,
          594.00000081666667,
          51.999999933333321
        ],
        "text" : "Infrastructure"
      },
      {
        "box" : [
          564.00000148000004,
          140.00000000000006,
          639.00000148000004,
          160
        ],
        "text" : "Validation"
      },
      {
        "box" : [
          641.5,
          140.00000000000006,
          712,
          160
        ],
        "text" : "Boundary"
      },
      {
        "box" : [
          752.00000132857144,
          177.99999999999994,
          820.75000132857144,
          200.00000000000003
        ],
        "text" : "Template"
      },
      {
        "box" : [
          823.5,
          177.99999999999994,
          859.25,
          200.00000000000003
        ],
        "text" : "Type"
      },
      {
        "box" : [
          862,
          177.99999999999994,
          937.99999999999989,
          200.00000000000003
        ],
        "text" : "Definitions"
      },
      {
        "box" : [
          581.83610325582595,
          281.01875222000717,
          639.92220478780837,
          303.91677964005106
        ],
        "text" : "Content"
      },
      {
        "box" : [
          642.32874550533347,
          281.96234615879996,
          708.16389717769675,
          304.98124798375108
        ],
        "text" : "Validator"
      },
      {
        "box" : [
          832,
          412,
          892,
          431.99999999999994
        ],
        "text" : "Content"
      },
      {
        "box" : [
          894.49999868333339,
          412,
          989.99999868333339,
          431.99999999999994
        ],
        "text" : "Configuration"
      },
      {
        "box" : [
          883.99999977499999,
          438.00000024999997,
          941.99999977499999,
          458.00000024999991
        ],
        "text" : "System"
      },
      {
        "box" : [
          282.00000212034092,
          522,
          303.00000021299229,
          546.00000000000011
        ],
        "text" : "No"
      },
      {
        "box" : [
          306,
          522,
          378,
          546.00000000000011
        ],
        "text" : "validation"
      },
      {
        "box" : [
          380.99999983333333,
          522,
          441.99999983333333,
          546.00000000000011
        ],
        "text" : "against"
      },
      {
        "box" : [
          268.00000340734857,
          547.99999999999989,
          318.99999959265131,
          572
        ],
        "text" : "sensor"
      },
      {
        "box" : [
          322,
          547.99999999999989,
          358,
          572
        ],
        "text" : "input"
      },
      {
        "box" : [
          360.99999998333328,
          547.99999999999989,
          449.99999998333323,
          572
        ],
        "text" : "provisioning"
      },
      {
        "box" : [
          400,
          597.99999999999989,
          470,
          618
        ],
        "text" : "Windows"
      },
      {
        "box" : [
          472.49999860000003,
          597.99999999999989,
          539.99999860000003,
          618
        ],
        "text" : "Endpoint"
      },
      {
        "box" : [
          488.00000090000003,
          651.99999999999989,
          546.50000090000003,
          670
        ],
        "text" : "CSBoot"
      },
      {
        "box" : [
          548.75,
          651.99999999999989,
          555.5,
          670
        ],
        "text" : "\/"
      },
      {
        "box" : [
          557.74999976000004,
          651.99999999999989,
          601.99999976000004,
          670
        ],
        "text" : "ELAM"
      },
      {
        "box" : [
          838,
          638.00000000000011,
          903.99999999999989,
          659.99999999999989
        ],
        "text" : "Channel"
      },
      {
        "box" : [
          906.75,
          638.00000000000011,
          939.75,
          659.99999999999989
        ],
        "text" : "Files"
      },
      {
        "box" : [
          942.50000008234861,
          638.00000000000011,
          983.99999626765134,
          659.99999999999989
        ],
        "text" : "(e.g.,"
      },
      {
        "box" : [
          846,
          662,
          911,
          682
        ],
        "text" : "Channel"
      },
      {
        "box" : [
          913.5,
          662,
          941,
          682
        ],
        "text" : "File"
      },
      {
        "box" : [
          943.50000023234861,
          662,
          979.99999641765135,
          682
        ],
        "text" : "291)"
      },
      {
        "box" : [
          503.9539777102699,
          727.75475390089537,
          544.04677403595349,
          743.98817904127611
        ],
        "text" : "Load"
      },
      {
        "box" : [
          545.95326101756564,
          728.00013623959694,
          588.04602301097384,
          744.24524579770241
        ],
        "text" : "order"
      },
      {
        "box" : [
          262.00000032000003,
          788,
          331.00000032000003,
          812
        ],
        "text" : "Template"
      },
      {
        "box" : [
          334,
          788,
          376,
          812
        ],
        "text" : "Types"
      },
      {
        "box" : [
          378.99999844000001,
          788,
          449.99999844000001,
          812
        ],
        "text" : "(compiled"
      },
      {
        "box" : [
          309.94489431431634,
          815.69498605309298,
          328.05665159275873,
          833.80674714623262
        ],
        "text" : "at"
      },
      {
        "box" : [
          330.19449840493439,
          815.82110972224154,
          366.30591045327424,
          834.04498095332065
        ],
        "text" : "build"
      },
      {
        "box" : [
          368.44375665088023,
          816.05934364618543,
          408.05510384936656,
          834.30501396478894
        ],
        "text" : "time)"
      },
      {
        "box" : [
          565.99999911999998,
          806.00000008000006,
          653.99999911999998,
          822.00000008000006
        ],
        "text" : "csagent.sys"
      },
      {
        "box" : [
          414.00000082499997,
          918,
          476.50000082499997,
          938
        ],
        "text" : "Content"
      },
      {
        "box" : [
          478.99999905000004,
          918,
          555.99999905000004,
          938
        ],
        "text" : "Interpreter"
      },
      {
        "box" : [
          396.00000317877721,
          1024,
          449.99999936407994,
          1042
        ],
        "text" : "Sensor"
      },
      {
        "box" : [
          452.25000000000006,
          1024,
          522,
          1042
        ],
        "text" : "Detection"
      },
      {
        "box" : [
          524.25,
          1024,
          574,
          1042
        ],
        "text" : "Engine"
      },
      {
        "box" : [
          418.00000069999999,
          1128,
          490.50000069999999,
          1148
        ],
        "text" : "Telemetry"
      },
      {
        "box" : [
          492.99999935999995,
          1128,
          551.99999935999995,
          1148
        ],
        "text" : "Pipeline"
      },
      {
        "box" : [
          427.75667685098193,
          1216.8487974706536,
          470.30179709023975,
          1236.982693344677
        ],
        "text" : "Crash"
      },
      {
        "box" : [
          472.75656494775257,
          1216.9503658675574,
          544.158267828612,
          1237.1493957900427
        ],
        "text" : "telemetry"
      },
      {
        "box" : [
          394,
          1280,
          468.99999999999994,
          1300
        ],
        "text" : "Telemetry"
      },
      {
        "box" : [
          471.5,
          1280,
          539,
          1300
        ],
        "text" : "Ingestion"
      },
      {
        "box" : [
          541.49999968234874,
          1280,
          571.99999586765148,
          1300
        ],
        "text" : "(not"
      },
      {
        "box" : [
          426.00000073749999,
          1304,
          468.50000073749999,
          1324
        ],
        "text" : "gated"
      },
      {
        "box" : [
          471,
          1304,
          488.5,
          1324
        ],
        "text" : "on"
      },
      {
        "box" : [
          491,
          1304,
          544,
          1324
        ],
        "text" : "rollout)"
      }
    ]
  },
  "use_case_diagram.png" : {
    "sha256" : "9575be06b65b3caea2960aa88ee173b4f5e34bcdefa807ecc6b1f166ef4f3866",
    "words" : [
      {
        "box" : [
          96.752792573377974,
          24.195963413301641,
          144.14940664808501,
          46.468011289539312
        ],
        "text" : "Threat"
      },
      {
        "box" : [
          146.62666693320796,
          23.789414492877729,
          204.7268599568896,
          46.133296056975126
        ],
        "text" : "Analyst"
      },
      {
        "box" : [
          200.25290688803034,
          109.77722827583877,
          299.00000008871393,
          133.92821748827018
        ],
        "text" : "CrowdStrike:"
      },
      {
        "box" : [
          301.99999939177951,
          109.77722827583877,
          363.09592758391818,
          133.92821748827018
        ],
        "text" : "Content"
      },
      {
        "box" : [
          52.813953444015141,
          142.71039659267046,
          104.00000004435694,
          166.8613858051018
        ],
        "text" : "Author"
      },
      {
        "box" : [
          107,
          142.83896396396392,
          170,
          166.81193693693695
        ],
        "text" : "Template"
      },
      {
        "box" : [
          173.00000015392922,
          142.71039659267046,
          248.66569534435891,
          166.8613858051018
        ],
        "text" : "Instances"
      },
      {
        "box" : [
          246.2002836846406,
          137.47052986536914,
          314.9479719780976,
          161.12353009340896
        ],
        "text" : "Pipeline"
      },
      {
        "box" : [
          72.619189414960502,
          243.70544552455669,
          132.99999919889603,
          263.70270279588522
        ],
        "text" : "Validate"
      },
      {
        "box" : [
          135.50000106456667,
          243.70544552455669,
          226.65988265636355,
          263.70270279588522
        ],
        "text" : "(automated)"
      },
      {
        "box" : [
          622.76453444015146,
          239.31435637549495,
          698.00000044356943,
          263.70270311413839
        ],
        "text" : "Enterprise"
      },
      {
        "box" : [
          701,
          239.72972972972974,
          716,
          263.70270270270277
        ],
        "text" : "IT"
      },
      {
        "box" : [
          719,
          239.72972972972974,
          767,
          263.70270270270277
        ],
        "text" : "Admin"
      },
      {
        "box" : [
          770,
          239.72972972972974,
          776.00000000000011,
          263.70270270270277
        ],
        "text" : "\/"
      },
      {
        "box" : [
          778.99999968268958,
          239.31435637549495,
          818.61627547004321,
          263.70270311413839
        ],
        "text" : "MSP"
      },
      {
        "box" : [
          319.08430466369907,
          291.67117117117112,
          328,
          327.63063063063061
        ],
        "text" : "A"
      },
      {
        "box" : [
          332.5,
          291.67117117117112,
          395.5,
          327.63063063063061
        ],
        "text" : "Vnrcino"
      },
      {
        "box" : [
          400.00000000000006,
          291.67117117117112,
          431.5,
          327.63063063063061
        ],
        "text" : "gate"
      },
      {
        "box" : [
          436.00000000000006,
          291.67117117117112,
          454,
          327.63063063063061
        ],
        "text" : "on"
      },
      {
        "box" : [
          458.50000026614168,
          291.67117117117112,
          506.13372066409096,
          327.63063063063061
        ],
        "text" : "Rapid"
      },
      {
        "box" : [
          371.89825510424237,
          329.33168342575345,
          449.00000070971106,
          351.60360365354308
        ],
        "text" : "Response"
      },
      {
        "box" : [
          451.74999967820042,
          329.33168342575345,
          510.5348812699973,
          351.60360365354308
        ],
        "text" : "Content"
      },
      {
        "box" : [
          171.64535423149067,
          386.41584219466574,
          243.49999900688127,
          408.53941396857283
        ],
        "text" : "Distribute"
      },
      {
        "box" : [
          246.25000000000003,
          386.56418918918911,
          306.75,
          408.53941441441441
        ],
        "text" : "Channel"
      },
      {
        "box" : [
          309.50000013307084,
          386.41584219466574,
          347.69186033204545,
          408.53941396857283
        ],
        "text" : "Files"
      },
      {
        "box" : [
          745.99709620213082,
          381.56981981981977,
          786.49999918675007,
          408.53941441441441
        ],
        "text" : "Load"
      },
      {
        "box" : [
          789.875,
          381.56981981981977,
          874.25,
          408.53941441441441
        ],
        "text" : "csagent.sys"
      },
      {
        "box" : [
          877.62500000000011,
          381.56981981981977,
          894.50000000000011,
          408.53941441441441
        ],
        "text" : "at"
      },
      {
        "box" : [
          897.87499991128607,
          381.56981981981977,
          935.24709311196966,
          408.53941441441441
        ],
        "text" : "Boot"
      },
      {
        "box" : [
          759.20058099613641,
          467.47297343626002,
          822.25000039921247,
          489.60643510709264
        ],
        "text" : "Enables"
      },
      {
        "box" : [
          825,
          467.47297297297291,
          885.5,
          489.44819819819821
        ],
        "text" : "Channel"
      },
      {
        "box" : [
          888.24999978473454,
          467.47297343626002,
          915.44185807636052,
          489.60643510709264
        ],
        "text" : "File"
      },
      {
        "box" : [
          809.81395373569933,
          491.80198014483261,
          871.43023333775034,
          513.75742557620686
        ],
        "text" : "loading"
      },
      {
        "box" : [
          539.14244236559875,
          540.10396055944807,
          613.25000156970032,
          562.36599089031233
        ],
        "text" : "Protected"
      },
      {
        "box" : [
          616.00000017742786,
          540.10396055944807,
          684.38081377606068,
          562.36599089031233
        ],
        "text" : "Endpoint"
      },
      {
        "box" : [
          376.29941711852086,
          568.35923456805722,
          451.00000153014196,
          592.79702888612746
        ],
        "text" : "(Receive"
      },
      {
        "box" : [
          454,
          568.35923423423424,
          514,
          592.33220720720726
        ],
        "text" : "Channel"
      },
      {
        "box" : [
          516.99999965895722,
          568.35923456805722,
          554.54650844801972,
          592.79702888612746
        ],
        "text" : "Files"
      },
      {
        "box" : [
          378.50000322769745,
          676.22772299098085,
          423.99999941300018,
          696.21509036538396
        ],
        "text" : "Parse"
      },
      {
        "box" : [
          426.5,
          676.23761261261268,
          439,
          696.21509009009014
        ],
        "text" : "&"
      },
      {
        "box" : [
          441.5,
          676.23761261261268,
          504,
          696.21509009009014
        ],
        "text" : "Interpret"
      },
      {
        "box" : [
          506.50000049036726,
          676.22772299098085,
          565.54941607874616,
          696.21509036538396
        ],
        "text" : "Content"
      },
      {
        "box" : [
          653.57267410810596,
          757.14639605855723,
          714.00000031049854,
          777.22277250528975
        ],
        "text" : "Triggers"
      },
      {
        "box" : [
          716.5,
          757.14639639639643,
          746.5,
          777.12387387387389
        ],
        "text" : "rule"
      },
      {
        "box" : [
          749.00000140846669,
          757.14639605855723,
          825.21801898659169,
          777.22277250528975
        ],
        "text" : "evaluation"
      },
      {
        "box" : [
          671.17732714622537,
          821.07432399158961,
          728.75000094383279,
          843.08910880451685
        ],
        "text" : "Enforce"
      },
      {
        "box" : [
          731.50000181967073,
          821.07432399158961,
          809.81395140463167,
          843.08910880451685
        ],
        "text" : "Detections"
      },
      {
        "box" : [
          1065.0813966795456,
          243.70544561969697,
          1136.9999986692917,
          261.7049551432778
        ],
        "text" : "Windows"
      },
      {
        "box" : [
          1139.2500007193798,
          243.70544561969697,
          1188.3139503043408,
          261.7049551432778
        ],
        "text" : "Kernel"
      },
      {
        "box" : [
          1137.7005815462817,
          660.85891131598146,
          1190.2500009493579,
          680.61881106109786
        ],
        "text" : "Deliver"
      },
      {
        "box" : [
          1192.625,
          661.25450450450455,
          1240.125,
          680.23310810810813
        ],
        "text" : "Kernel"
      },
      {
        "box" : [
          1242.4999998965318,
          660.85891131598146,
          1287.3401144900376,
          680.61881106109786
        ],
        "text" : "Event"
      },
      {
        "box" : [
          1175.1104647745219,
          687.20544624937884,
          1252.1308123697368,
          706.96534599449512
        ],
        "text" : "Callbacks"
      },
      {
        "box" : [
          1010.0668633239663,
          717.94306956783703,
          1099.9999993102945,
          742.16328805874684
        ],
        "text" : "Experiences"
      },
      {
        "box" : [
          1103,
          718.19031531531527,
          1142,
          742.16328828828819
        ],
        "text" : "crash"
      },
      {
        "box" : [
          1145.0000000221785,
          717.94306956783703,
          1161.9069767220076,
          742.16328805874684
        ],
        "text" : "if"
      },
      {
        "box" : [
          1040.7737469210538,
          744.20409802142706,
          1093.2277416720303,
          764.50864702171179
        ],
        "text" : "sensor"
      },
      {
        "box" : [
          1095.3957616619359,
          743.83046207708992,
          1128.9995099834691,
          763.93811810920545
        ],
        "text" : "fails"
      },
      {
        "box" : [
          1406.0827048915494,
          676.27379592937973,
          1438.1370605128873,
          694.16503765917616
        ],
        "text" : "End"
      },
      {
        "box" : [
          1440.0809024232867,
          675.85476455779076,
          1478.8795016664508,
          693.81536988271637
        ],
        "text" : "User"
      }
    ]
  }
}
